StarFlow: Leveraging Normalizing Flows for Stellar Age Estimation in SDSS-V DR19

Understanding the ages of stars is crucial for unraveling the formation history and evolution of our Galaxy. Traditional methods for estimating stellar ages from spectroscopic data often struggle with providing appropriate uncertainty estimations and are severely constrained by the parameter space. In this work, we introduce a new approach using normalizing flows, a type of deep generative model, to estimate stellar ages for evolved stars with improved accuracy and robust uncertainty characterization. The model is trained on stellar masses for evolved stars derived from asteroseismology and predicts the relationship between the carbon and nitrogen abundances of a given star and its age. Unlike standard neural network techniques, normalizing flows enable the recovery of full likelihood distributions for individual stellar ages, offering a richer and more informative perspective on uncertainties. Our method yields age estimations for 378,720 evolved stars and achieves a typical absolute age uncertainty of approximately 2 Gyr. By intrinsically accounting for the coverage and density of the training data, our model ensures that the resulting uncertainties reflect both the inherent noise in the data and the completeness of the sampled parameter space. Applying this method to data from the SDSS-V Milky Way Mapper, we have produced the largest stellar age catalog for evolved stars to date.

==> TODO.txt <==
- Re-run training on final version of APOKASC 3
- Quick verification step on apokasc
- Re-run new model on IPL3
- Rewrite section on the training procress and uncertanity inclusion
- Full stage 1 verification
    Age vs Age, MAD, check uncertainties
-Compile VAC Version 1.0
- Stage 2 verification
    Cluster comparisions, wide binaries
-Check unusual C and N abundances
    Which stars are marked? Are they the same as Jamie's student's
    Check vs spatial location

-Look at mass independant version of chemical anomoly detection

-Create MW maps of ages
    do some galactic archeology
    Use uncertainties in new way!

